Learned Enrichment of Top-View Grid Maps Improves Object Detection

We propose an object detector for top-view grid maps which is additionally trained to generate an enriched version of its input. Our goal in the joint model is to improve generalization by regularizing towards structural knowledge in form of a map fused from multiple adjacent range sensor measurements. This training data can be generated in an automatic fashion, thus does not require manual annotations. We present an evidential framework to generate training data, investigate different model architectures and show that predicting enriched inputs as an additional task can improve object detection performance.

==> figures/seq_model.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'seq_model.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{140.21058296bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65334568)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{seq_model.pdf}}%
    \put(1.47485201,1.06053566){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.46465742\unitlength}\raggedright \end{minipage}}}%
    \put(1.95153935,0.83676322){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27350098\unitlength}\raggedright \end{minipage}}}%
    \put(0.8705846,0.47462682){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{seq_model.pdf}}%
    \put(-0.10145431,1.07523996){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.538075\unitlength}\raggedright \end{minipage}}}%
    \put(-0.28084738,1.1105304){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.60571508\unitlength}\raggedright \end{minipage}}}%
    \put(0.87011724,0.45479025){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Object\\detection\\network\end{tabular}}}}%
    \put(0.34353613,0.2957892){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Att.\\Gate\end{tabular}}}}%
    \put(0.35345023,0.17700658){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Single-frame\\multi-layer\\grid map\end{tabular}}}}%
    \put(0.5523639,0.07212923){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Enriched layers\\and evidences\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{seq_model.pdf}}%
  \end{picture}%
\endgroup%


==> figures/sharedEncoder.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sharedEncoder.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{213.77912503bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66140824)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sharedEncoder.pdf}}%
    \put(0.54688788,0.2933597){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08085521\unitlength}\raggedright \end{minipage}}}%
    \put(0.56640273,0.26869199){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Att.\\Gate\end{tabular}}}}%
    \put(0.26165639,0.29971846){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Object\\detection\\network\end{tabular}}}}%
    \put(0.58165803,0.11609272){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Single-frame\\multi-layer\\grid map\end{tabular}}}}%
    \put(0.7121189,0.04730715){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Enriched layers\\and evidences\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sharedEncoder.pdf}}%
  \end{picture}%
\endgroup%


==> figures/system_overview.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'system_overview.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.41820466bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30956405)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{system_overview.pdf}}%
    \put(0.83462451,0.35424113){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04676097\unitlength}\centering \end{minipage}}}%
    \put(3.16594661,0.34099151){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.40576216\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{system_overview.pdf}}%
    \put(0.02934035,0.0366422){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0454587\unitlength}\raggedright \end{minipage}}}%
    \put(0.69109302,0.24996476){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.46335983\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{system_overview.pdf}}%
    \put(0.02574345,0.27182467){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0454587\unitlength}\raggedright t-k\end{minipage}}}%
    \put(0.04086042,0.16644925){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0454587\unitlength}\raggedright t\end{minipage}}}%
    \put(0.26739957,0.18404821){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15008584\unitlength}\centering Enrichment model\end{minipage}}}%
    \put(0.26269303,0.0587195){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15008584\unitlength}\centering Fusion\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{system_overview.pdf}}%
    \put(0.48354695,0.1847714){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15008584\unitlength}\centering Object detector\end{minipage}}}%
    \put(0.46876843,0.07173208){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1702897\unitlength}\centering Reconstr.\\ loss\end{minipage}}}%
    \put(0.85258688,0.1574428){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15708407\unitlength}\centering Object detection\\ loss\end{minipage}}}%
    \put(0.64393693,0.07459142){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17635493\unitlength}\centering Object\\ labels\end{minipage}}}%
    \put(0.02173932,0.05575667){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06615244\unitlength}\raggedright t+k\end{minipage}}}%
    \put(0.44679547,0.21990891){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Joint model\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/transformations_single.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'transformations_single.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{149.04502857bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46093612)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{transformations_single.pdf}}%
    \put(0.51861071,0.31470809){\color[rgb]{0,0.44313725,0}\makebox(0,0)[lt]{\begin{minipage}{0.15883668\unitlength}\raggedright t\end{minipage}}}%
    \put(0.14065015,0.60773043){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33157525\unitlength}\raggedright \end{minipage}}}%
    \put(0.90475787,0.42246319){\color[rgb]{0.66666667,0.83137255,0}\makebox(0,0)[lt]{\begin{minipage}{0.15883668\unitlength}\raggedright t+1\end{minipage}}}%
    \put(0.14384642,0.14758538){\color[rgb]{0.26666667,0.25490196,0}\makebox(0,0)[lt]{\begin{minipage}{0.15883668\unitlength}\raggedright t-1\end{minipage}}}%
    \put(-0.27629,0.25638646){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.42323018\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{transformations_single.pdf}}%
  \end{picture}%
\endgroup%


==> figures/transformations_subsequent.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'transformations_subsequent.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{149.12599904bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47262793)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{transformations_subsequent.pdf}}%
    \put(0.51832911,0.32647929){\color[rgb]{0,0.44313725,0}\makebox(0,0)[lt]{\begin{minipage}{0.15875044\unitlength}\raggedright t\end{minipage}}}%
    \put(0.90426663,0.43417589){\color[rgb]{0.66666667,0.83137255,0}\makebox(0,0)[lt]{\begin{minipage}{0.15875044\unitlength}\raggedright t+1\end{minipage}}}%
    \put(0.14376837,0.15944733){\color[rgb]{0.26666667,0.25490196,0}\makebox(0,0)[lt]{\begin{minipage}{0.15875044\unitlength}\raggedright t-1\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{transformations_subsequent.pdf}}%
  \end{picture}%
\endgroup%


==> results/ATE.csv <==
Distance,Baseline,Target,Seq12,Seq32,SE
5.000000000000000000e+00,5.098534336650111243e-01,4.325753385530012318e-01,4.185830765597134406e-01,4.483725455891666156e-01,4.024911805848347401e-01
1.250000000000000000e+01,4.602672093620976956e-01,4.395349337459326655e-01,4.608512938408654280e-01,4.296237002414637907e-01,4.337127577351345686e-01
1.750000000000000000e+01,4.298426859918071941e-01,4.626045062785430484e-01,4.631336500508074772e-01,4.767663651236626610e-01,4.663952483318474784e-01
2.250000000000000000e+01,6.687160913077253577e-01,4.756152069039137897e-01,5.256424491684473788e-01,5.572400287219611004e-01,5.207143453550152623e-01
2.750000000000000000e+01,8.168721538624545975e-01,6.100348668884953973e-01,7.934658651574144628e-01,6.962768590175471006e-01,7.188941352408739771e-01
3.250000000000000000e+01,8.380335403285745777e-01,7.364206943843601971e-01,8.267667803314334707e-01,8.245292070632265213e-01,7.224376180105420708e-01
3.750000000000000000e+01,9.615872274694488020e-01,7.805729102139660203e-01,9.223312771064462456e-01,8.194043989385749738e-01,8.426132068281136922e-01
4.250000000000000000e+01,9.643501461594871094e-01,9.308772502727938880e-01,9.561627552759196513e-01,9.657039169990634386e-01,9.478100721289636210e-01
4.750000000000000000e+01,9.540430411005829114e-01,9.206824213348442365e-01,1.004659226096734637e+00,9.370836619444653515e-01,9.926478196831085565e-01


==> results/mAP_large.csv <==
Distance,Baseline,Target,Seq12,Seq32,SE
5.000000000000000000e+00,5.893017224340618698e-01,5.708004556204456792e-01,6.773953078342844769e-01,6.872840830306479187e-01,6.522545811527415971e-01
1.250000000000000000e+01,3.843755293967260900e-01,4.844979798881580146e-01,4.900966059291501087e-01,4.849591143480028732e-01,4.941460357342847276e-01
1.750000000000000000e+01,3.546578345447209402e-01,4.785919450475601966e-01,4.563646111548268491e-01,4.547392987098528572e-01,4.665058199818669094e-01
2.250000000000000000e+01,2.502476093157072201e-01,3.933199327205809670e-01,3.272023824526521518e-01,3.437001783819486622e-01,3.300696630321788283e-01
2.750000000000000000e+01,1.858673163332167921e-01,3.203863890982362461e-01,2.428727952601496543e-01,2.542435522824438854e-01,2.422246165347971270e-01
3.250000000000000000e+01,1.333968324846138420e-01,2.556968910357885760e-01,1.574559175249163334e-01,1.738676616873068570e-01,1.932966385975346257e-01
3.750000000000000000e+01,9.347645969097696794e-02,1.981896250313531782e-01,1.120353869139345537e-01,1.363661578012380637e-01,1.140678346947679306e-01
4.250000000000000000e+01,4.530402218101283601e-02,1.393464170903601362e-01,5.471834293352972889e-02,6.447657256486626076e-02,5.487393656229187094e-02
4.750000000000000000e+01,2.536756287450905867e-02,1.115336893381190936e-01,2.183264501108117886e-02,2.935088259744005057e-02,2.354983503845006071e-02


==> results/mAP_small.csv <==
Distance,Baseline,Target,Seq12,Seq32,SE
5.000000000000000000e+00,3.621520899510902169e-01,3.552291622979073527e-01,3.423574753787794189e-01,3.496221932161229229e-01,3.638879005908144393e-01
1.250000000000000000e+01,2.182698563820098525e-01,2.829140800964859981e-01,2.176983388978599443e-01,2.269336633467516906e-01,2.725524912674310851e-01
1.750000000000000000e+01,1.267720531160818620e-01,1.910219828369919548e-01,1.500955896360727237e-01,1.298758738929287893e-01,1.774096314888128634e-01
2.250000000000000000e+01,5.171664934629208177e-02,1.476330346044656128e-01,7.038601164592764303e-02,9.033784707935467451e-02,1.032634310452048010e-01
2.750000000000000000e+01,1.559821588694278519e-02,1.108454631320439365e-01,3.316542835522183486e-02,4.696013127337318738e-02,4.813081092625107887e-02
3.250000000000000000e+01,3.163750694704129621e-03,5.145620722097437455e-02,3.756549024078193084e-03,1.459883352564237714e-02,1.807091622230425423e-02
3.750000000000000000e+01,0.000000000000000000e+00,3.472654718119347339e-02,0.000000000000000000e+00,1.196264852327699572e-03,4.211764538843619683e-03
4.250000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.750000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00

